Channel Training and Estimation for Reconfigurable Intelligent Surfaces: Exposition of Principles, Approaches, and Open Problems

Reconfigurable intelligent surfaces (RIS) are passive controllable arrays of small reflectors that direct electromagnetic energy towards or away from the target nodes, thereby allowing better management of signals and interference in a wireless network. The RIS has the potential for significantly improving the performance of wireless networks. Unfortunately, RIS also multiplies the number of Channel State Information (CSI) coefficients between the transmitter and receiver, which magnifies the challenges in estimating and communicating the channel state information. Furthermore, the simplicity and cost-effectiveness of the passive RIS also implies that the incoming links are not locally estimated at the RIS, and fresh pilots are not inserted into outgoing RIS links. This introduces new challenges for training and estimation of channel state information. The rapid growth of the literature on CSI acquisition in RIS-aided systems has been accompanied by variations in the underlying assumptions, models, and notation, which can obscure the similarities and differences of various techniques, and their relative merits. This paper presents a comprehensive exposition of principles and approaches in RIS channel estimation. The basic ideas underlying each class of techniques are reduced to their simplest form under a unified model and notation, and various approaches within each class are discussed. Several open problems in this area are identified and highlighted.

==> GraphicalAbstract.txt <==
Reconfigurable Intelligent Surfaces (IRS) can introduce significant improvements and some new functionality, but also create challenges in channel state estimation. This paper presents the various approaches to RIS channel estimation under a unified system model and mathematical terminology, re-examines underlying assumptions and their practical impact, and presents new interpretations and connections that have been unavailable in the literature.
